Finite Sample Analyses for TD(0) with Function Approximation

TD(0) is one of the most commonly used algorithms in reinforcement learning. Despite this, there is no existing finite sample analysis for TD(0) with function approximation, even for the linear case. Our work is the first to provide such results. Existing convergence rates for Temporal Difference (TD) methods apply only to somewhat modified versions, e.g., projected variants or ones where stepsizes depend on unknown problem parameters. Our analyses obviate these artificial alterations by exploiting strong properties of TD(0). We provide convergence rates both in expectation and with high-probability. The two are obtained via different approaches that use relatively unknown, recently developed stochastic approximation techniques.

==> trajectory.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trajectory.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{263.62204724bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength }%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83870968)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trajectory.pdf}}%
    \put(0.49413508,0.61858944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{\mathrm{wc}}(n_0)$ ball}}}%
    \put(0.74732086,0.0696465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{blue}\theta_0$}}}%
    \put(0.56626467,0.15828547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta^*$}}}%
    \put(0.59208372,0.26886968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\epsilon$}}}%
    \put(0.67824967,0.50042379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{OliveGreen}\theta_{n_0}$}}}%
    \put(0.9035011,0.13668176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{blue}\theta_1$}}}%
    \put(0.84774621,0.22908161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{blue}\theta_2$}}}%
    \put(0.5080729,0.33316961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{OliveGreen}\theta(t,t_{n_0},\theta_{n_0})$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{trajectory.pdf}}%
    \put(0.48596168,0.79446209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2R_{\mathrm{wc}}(n_0)$ ball}}}%
    \put(0.16520289,0.23651728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{red}\theta_{n_c}$}}}%
    \put(0.3448263,0.0212933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{red}\theta(t,t_{n_c},\theta_{n_c})$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{trajectory.pdf}}%
  \end{picture}%
\endgroup%

